Modeling animal movement with directional persistence and attractive points

GPS technology is currently easily accessible to researchers, and many animal movement datasets are available. Two of the main features that a model which describes an animal's path can possess are directional persistence and attraction to a point in space. In this work, we propose a new approach that can have both characteristics. Our proposal is a hidden Markov model with a new emission distribution. The emission distribution models the two aforementioned characteristics, while the latent state of the hidden Markov model is needed to account for the behavioral modes. We show that the model is easy to implement in a Bayesian framework. We estimate our proposal on the motivating data that represent GPS locations of a Maremma Sheepdog recorded in Australia. The obtained results are easily interpretable and we show that our proposal outperforms the main competitive model.

==> Arxiv-cache.yaml <==
version: 0.12.2
filePath: Arxiv.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-12-06T12:18:24.472Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  Arxiv.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  Arxiv.tex-ParsedLaTeXMagic:
    timeStamp: 2020-12-06T12:18:24.533Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /Users/gianlucamastrantonio/Library/Application Support/dicy/config.yaml-ParsedYAML:
    timeStamp: 2020-12-06T12:18:24.526Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
    type: ParsedYAML
  Arxiv.tex:
    timeStamp: 2020-12-06T12:24:44.452Z
    jobNames: []
    hash: Hzv2Lwy3TvYN1OgZJr3h9rIjE4PL2xgdKk2btcw0PK4=
    type: LaTeX
    subType: imsart
  /Users/gianlucamastrantonio/Library/Application Support/dicy/config.yaml:
    timeStamp: 2020-12-06T12:18:24.486Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  Arxiv.fls-ParsedFileListing:
    timeStamp: 2020-12-06T12:23:43.137Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathex.enc
        - /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathit.enc
        - /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathsy.enc
        - /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rm.enc
        - /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rmtt.enc
        - /usr/local/texlive/2020/texmf-dist/fonts/map/fontname/texfonts.map
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmex10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi6.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi8.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy6.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy8.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx12.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx6.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx8.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx9.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr12.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr17.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr5.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr6.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr7.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr8.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr9.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmri10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmss10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt10.tfm
        - /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt8.tfm
        - >-
          /usr/local/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx12.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx7.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx9.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmex10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi5.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi7.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib7.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr12.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr17.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr5.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr6.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr7.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr8.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr9.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmri10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmss10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy5.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy7.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt10.pfb
        - /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt8.pfb
        - /usr/local/texlive/2020/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - /usr/local/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/epsf/epsf.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty
        - /usr/local/texlive/2020/texmf-dist/tex/generic/ulem/ulem.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/base/article.cls
        - /usr/local/texlive/2020/texmf-dist/tex/latex/base/size10.clo
        - /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/float/float.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/epsfig.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/grfext/grfext.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hpdftex.def
        - /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def
        - /usr/local/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def
        - /usr/local/texlive/2020/texmf-dist/tex/latex/l3kernel/expl3.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omllmm.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omslmsy.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omxlmex.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmr.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmss.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmtt.fd
        - /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mhsetup.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/multirow/multirow.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/preprint/authblk.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/psfrag/psfrag.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty
        - >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/subfig/subfig.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/tools/xr.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/url/url.sty
        - /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/local/texlive/2020/texmf-dist/web2c/texmf.cnf
        - /usr/local/texlive/2020/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        - /usr/local/texlive/2020/texmf-var/web2c/pdftex/pdflatex.fmt
        - /usr/local/texlive/2020/texmf.cnf
        - Arxiv.aux
        - Arxiv.bbl
        - Arxiv.out
        - Arxiv.tex
        - Behav_05_0.pdf
        - Behav_05_1.pdf
        - Data.pdf
        - DataPost1.pdf
        - DataPost2.pdf
        - DataPost3.pdf
        - DataPost4.pdf
        - DataPost5.pdf
        - DataPost_DWR1.pdf
        - DataPost_DWR2.pdf
        - DataPost_DWR3.pdf
        - Datasheeps.pdf
        - ObsCoordX.pdf
        - ObsCoordY.pdf
        - ObsStepLength.pdf
        - ObsTurning.pdf
        - ObsTurning_k1.pdf
        - ObsTurning_k1_OU.pdf
        - ObsTurning_k2.pdf
        - ObsTurning_k2_OU.pdf
        - Step1.pdf
        - Step2.pdf
        - TimeBehav_05_V2.pdf
        - TimeBehav_1_V2.pdf
        - TransX.pdf
        - Turn1.pdf
        - Turn2.pdf
        - natbib.sty
      outputs:
        - Arxiv.aux
        - Arxiv.log
        - Arxiv.out
        - Arxiv.pdf
      calls: []
    type: ParsedFileListing
  Arxiv.log-ParsedLaTeXLog:
    timeStamp: 2020-12-06T12:24:55.550Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: geometry 2020/01/02 v5.9 Page Geometry
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty
          log:
            file: Arxiv.log
            range:
              start: 29
              end: 29
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: Arxiv.log
            range:
              start: 31
              end: 31
        - name: pdfTeX
          severity: info
          text: ifvtex 2019/10/25 v1.7 ifvtex legacy package. Use iftex instead.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty
          log:
            file: Arxiv.log
            range:
              start: 34
              end: 34
        - name: pdfTeX
          severity: info
          text: iftex 2020/03/06 v1.0d TeX engine tests
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty
          log:
            file: Arxiv.log
            range:
              start: 36
              end: 36
        - name: pdfTeX
          severity: info
          text: authblk 2001/02/27 1.3 (PWD)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/preprint/authblk.sty
          log:
            file: Arxiv.log
            range:
              start: 51
              end: 51
        - name: pdfTeX
          severity: info
          text: 'graphicx 2019/11/30 v1.2a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: Arxiv.log
            range:
              start: 58
              end: 58
        - name: pdfTeX
          severity: info
          text: 'graphics 2019/11/30 v1.4a Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: Arxiv.log
            range:
              start: 60
              end: 60
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: Arxiv.log
            range:
              start: 62
              end: 62
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 105
              end: 105
          log:
            file: Arxiv.log
            range:
              start: 66
              end: 66
        - name: pdfTeX
          severity: info
          text: psfrag 1998/04/11 v3.04 PSfrag (MCG)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/psfrag/psfrag.sty
          log:
            file: Arxiv.log
            range:
              start: 73
              end: 73
        - name: pdfTeX
          severity: info
          text: hyperref 2020/01/14 v7.00d Hypertext links for LaTeX
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: Arxiv.log
            range:
              start: 89
              end: 89
        - name: pdfTeX
          severity: info
          text: ltxcmds 2019/12/15 v1.24 LaTeX kernel commands for general use (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 91
              end: 91
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2019/11/24 v0.31 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 93
              end: 94
        - name: pdfTeX
          severity: info
          text: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty
          log:
            file: Arxiv.log
            range:
              start: 96
              end: 96
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 98
              end: 98
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 99
              end: 99
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 100
              end: 100
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2019/12/15 v1.18 Key value parser (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty
          log:
            file: Arxiv.log
            range:
              start: 102
              end: 102
        - name: pdfTeX
          severity: info
          text: pdfescape 2019/12/09 v1.15 Implements pdfTeX's escape features (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty
          log:
            file: Arxiv.log
            range:
              start: 106
              end: 106
        - name: pdfTeX
          severity: info
          text: hycolor 2020-01-27 v1.10 Color options for hyperref/bookmark (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty
          log:
            file: Arxiv.log
            range:
              start: 108
              end: 108
        - name: pdfTeX
          severity: info
          text: letltxmacro 2019/12/03 v1.6 Let assignment for LaTeX macros (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty
          log:
            file: Arxiv.log
            range:
              start: 110
              end: 110
        - name: pdfTeX
          severity: info
          text: auxhook 2019-12-17 v1.6 Hooks for auxiliary files (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty
          log:
            file: Arxiv.log
            range:
              start: 112
              end: 112
        - name: pdfTeX
          severity: info
          text: kvoptions 2019/11/29 v3.13 Key value format for package options (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty
          log:
            file: Arxiv.log
            range:
              start: 114
              end: 114
        - name: pdfTeX
          severity: info
          text: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty
          log:
            file: Arxiv.log
            range:
              start: 124
              end: 124
        - name: pdfTeX
          severity: info
          text: etexcmds 2019/12/15 v1.7 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty
          log:
            file: Arxiv.log
            range:
              start: 126
              end: 126
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4547
              end: 4547
          log:
            file: Arxiv.log
            range:
              start: 129
              end: 129
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4552
              end: 4552
          log:
            file: Arxiv.log
            range:
              start: 130
              end: 130
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4555
              end: 4555
          log:
            file: Arxiv.log
            range:
              start: 131
              end: 131
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Plain pages OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4562
              end: 4562
          log:
            file: Arxiv.log
            range:
              start: 132
              end: 132
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Backreferencing OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4567
              end: 4567
          log:
            file: Arxiv.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Implicit mode ON; LaTeX internals redefined.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
          log:
            file: Arxiv.log
            range:
              start: 134
              end: 134
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Bookmarks ON
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 4800
              end: 4800
          log:
            file: Arxiv.log
            range:
              start: 135
              end: 135
        - name: pdfTeX
          severity: info
          text: 'url 2013/09/16 ver 3.4 Verb mode for urls, etc.'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/url/url.sty
          log:
            file: Arxiv.log
            range:
              start: 139
              end: 139
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \url
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 5159
              end: 5159
          log:
            file: Arxiv.log
            range:
              start: 141
              end: 141
        - name: pdfTeX
          severity: info
          text: bitset 2019/12/09 v1.3 Handle bit-vector datatype (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty
          log:
            file: Arxiv.log
            range:
              start: 144
              end: 144
        - name: pdfTeX
          severity: info
          text: >-
            bigintcalc 2019/12/15 v1.5 Expandable calculations on big integers
            (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
          log:
            file: Arxiv.log
            range:
              start: 146
              end: 147
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper figures OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6430
              end: 6430
          log:
            file: Arxiv.log
            range:
              start: 152
              end: 152
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link nesting OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6435
              end: 6435
          log:
            file: Arxiv.log
            range:
              start: 153
              end: 153
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Hyper index ON
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6438
              end: 6438
          log:
            file: Arxiv.log
            range:
              start: 154
              end: 154
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: backreferencing OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6445
              end: 6445
          log:
            file: Arxiv.log
            range:
              start: 155
              end: 155
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6450
              end: 6450
          log:
            file: Arxiv.log
            range:
              start: 156
              end: 156
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring with OCG OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6455
              end: 6455
          log:
            file: Arxiv.log
            range:
              start: 157
              end: 157
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: PDF/A mode OFF
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6460
              end: 6460
          log:
            file: Arxiv.log
            range:
              start: 158
              end: 158
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6500
              end: 6500
          log:
            file: Arxiv.log
            range:
              start: 159
              end: 159
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
            range:
              start: 6504
              end: 6504
          log:
            file: Arxiv.log
            range:
              start: 160
              end: 160
        - name: pdfTeX
          severity: info
          text: atbegshi 2019/12/05 v1.19 At begin shipout hook (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty
          log:
            file: Arxiv.log
            range:
              start: 162
              end: 162
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: 'Driver (autodetected): hpdftex.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 168
              end: 168
        - name: pdfTeX
          severity: info
          text: atveryend 2019-12-11 v1.11 Hooks at the very end of document (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty
          log:
            file: Arxiv.log
            range:
              start: 172
              end: 172
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: \enddocument detected (standard20110627).
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty
          log:
            file: Arxiv.log
            range:
              start: 173
              end: 173
        - severity: info
          name: pdfTeX
          category: Package uniquecounter
          text: New unique counter `rerunfilecheck'
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.styPackage:
              rerunfilecheck 2019/12/05 v1.9 Rerun checks for auxiliary files
            range:
              start: 286
              end: 286
          log:
            file: Arxiv.log
            range:
              start: 184
              end: 185
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: Arxiv.log
            range:
              start: 189
              end: 189
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: Arxiv.log
            range:
              start: 191
              end: 191
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math symbol \hbar
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 98
              end: 98
          log:
            file: Arxiv.log
            range:
              start: 195
              end: 195
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: Arxiv.log
            range:
              start: 196
              end: 197
        - name: pdfTeX
          severity: info
          text: amsmath 2020/01/20 v2.17e AMS math features
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: Arxiv.log
            range:
              start: 199
              end: 199
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: Arxiv.log
            range:
              start: 203
              end: 203
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: Arxiv.log
            range:
              start: 209
              end: 209
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: Arxiv.log
            range:
              start: 212
              end: 212
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 227
              end: 227
          log:
            file: Arxiv.log
            range:
              start: 215
              end: 215
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 389
              end: 389
          log:
            file: Arxiv.log
            range:
              start: 218
              end: 218
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 486
              end: 486
          log:
            file: Arxiv.log
            range:
              start: 221
              end: 221
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 489
              end: 489
          log:
            file: Arxiv.log
            range:
              start: 222
              end: 222
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 610
              end: 610
          log:
            file: Arxiv.log
            range:
              start: 223
              end: 223
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 733
              end: 733
          log:
            file: Arxiv.log
            range:
              start: 227
              end: 227
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 734
              end: 734
          log:
            file: Arxiv.log
            range:
              start: 228
              end: 228
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2859
              end: 2859
          log:
            file: Arxiv.log
            range:
              start: 249
              end: 249
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2860
              end: 2860
          log:
            file: Arxiv.log
            range:
              start: 250
              end: 250
        - name: pdfTeX
          severity: info
          text: multirow 2019/05/31 v2.5 Span multiple rows of a table
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/multirow/multirow.sty
          log:
            file: Arxiv.log
            range:
              start: 252
              end: 252
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/float/float.sty
          log:
            file: Arxiv.log
            range:
              start: 258
              end: 258
        - name: pdfTeX
          severity: info
          text: mathtools 2020/03/24 v1.24 mathematical typesetting tools
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
          log:
            file: Arxiv.log
            range:
              start: 265
              end: 265
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty
          log:
            file: Arxiv.log
            range:
              start: 267
              end: 267
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 80
              end: 80
          log:
            file: Arxiv.log
            range:
              start: 274
              end: 274
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 81
              end: 81
          log:
            file: Arxiv.log
            range:
              start: 275
              end: 275
        - name: pdfTeX
          severity: info
          text: mhsetup 2017/03/31 v1.3 programming setup (MH)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mhsetup.sty
          log:
            file: Arxiv.log
            range:
              start: 279
              end: 279
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: Arxiv.log
            range:
              start: 281
              end: 281
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: Arxiv.log
            range:
              start: 282
              end: 282
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: Arxiv.log
            range:
              start: 283
              end: 283
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: Arxiv.log
            range:
              start: 284
              end: 284
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: Arxiv.log
            range:
              start: 297
              end: 297
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: Arxiv.log
            range:
              start: 301
              end: 301
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: Arxiv.log
            range:
              start: 302
              end: 302
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: Arxiv.log
            range:
              start: 303
              end: 303
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: Arxiv.log
            range:
              start: 304
              end: 304
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: Arxiv.log
            range:
              start: 305
              end: 305
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: Arxiv.log
            range:
              start: 306
              end: 306
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: Arxiv.log
            range:
              start: 307
              end: 307
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: Arxiv.log
            range:
              start: 308
              end: 308
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: Arxiv.log
            range:
              start: 309
              end: 309
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: Arxiv.log
            range:
              start: 310
              end: 310
        - name: pdfTeX
          severity: info
          text: lmodern 2009/10/30 v1.6 Latin Modern Fonts
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
          log:
            file: Arxiv.log
            range:
              start: 312
              end: 312
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `operators' in version `normal' OT1/cmr/m/n
            --> OT1/lmr/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 22
              end: 22
          log:
            file: Arxiv.log
            range:
              start: 313
              end: 314
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `letters' in version `normal' OML/cmm/m/it
            --> OML/lmm/m/it.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 23
              end: 23
          log:
            file: Arxiv.log
            range:
              start: 315
              end: 316
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `symbols' in version `normal' OMS/cmsy/m/n
            --> OMS/lmsy/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 24
              end: 24
          log:
            file: Arxiv.log
            range:
              start: 317
              end: 318
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `largesymbols' in version `normal'
            OMX/cmex/m/n --> OMX/lmex/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 25
              end: 25
          log:
            file: Arxiv.log
            range:
              start: 319
              end: 320
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `operators' in version `bold' OT1/cmr/bx/n
            --> OT1/lmr/bx/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 26
              end: 26
          log:
            file: Arxiv.log
            range:
              start: 321
              end: 322
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `letters' in version `bold' OML/cmm/b/it -->
            OML/lmm/b/it.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 27
              end: 27
          log:
            file: Arxiv.log
            range:
              start: 323
              end: 324
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `symbols' in version `bold' OMS/cmsy/b/n -->
            OMS/lmsy/b/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 28
              end: 28
          log:
            file: Arxiv.log
            range:
              start: 325
              end: 326
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting symbol font `largesymbols' in version `bold'
            OMX/cmex/m/n --> OMX/lmex/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 29
              end: 29
          log:
            file: Arxiv.log
            range:
              start: 327
              end: 328
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathbf' in version `normal' OT1/cmr/bx/n
            --> OT1/lmr/bx/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 31
              end: 31
          log:
            file: Arxiv.log
            range:
              start: 329
              end: 330
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathsf' in version `normal' OT1/cmss/m/n
            --> OT1/lmss/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 32
              end: 32
          log:
            file: Arxiv.log
            range:
              start: 331
              end: 332
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathit' in version `normal' OT1/cmr/m/it
            --> OT1/lmr/m/it.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 33
              end: 33
          log:
            file: Arxiv.log
            range:
              start: 333
              end: 334
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathtt' in version `normal' OT1/cmtt/m/n
            --> OT1/lmtt/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 34
              end: 34
          log:
            file: Arxiv.log
            range:
              start: 335
              end: 336
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathbf' in version `bold' OT1/cmr/bx/n
            --> OT1/lmr/bx/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 35
              end: 35
          log:
            file: Arxiv.log
            range:
              start: 337
              end: 338
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathsf' in version `bold' OT1/cmss/bx/n
            --> OT1/lmss/bx/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 36
              end: 36
          log:
            file: Arxiv.log
            range:
              start: 339
              end: 340
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathit' in version `bold' OT1/cmr/bx/it
            --> OT1/lmr/bx/it.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 37
              end: 37
          log:
            file: Arxiv.log
            range:
              start: 341
              end: 342
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathtt' in version `bold' OT1/cmtt/m/n
            --> OT1/lmtt/m/n.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
            range:
              start: 38
              end: 38
          log:
            file: Arxiv.log
            range:
              start: 343
              end: 344
        - name: pdfTeX
          severity: info
          text: natbib 1999/05/28 7.0 (PWD)
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 348
              end: 348
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 508
              end: 508
          log:
            file: Arxiv.log
            range:
              start: 351
              end: 351
        - name: pdfTeX
          severity: info
          text: 'subfig 2005/06/28 ver: 1.3 subfig package'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/subfig/subfig.sty
          log:
            file: Arxiv.log
            range:
              start: 354
              end: 354
        - name: pdfTeX
          severity: info
          text: caption 2020/01/03 v3.4h Customizing captions (AR)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: Arxiv.log
            range:
              start: 356
              end: 356
        - name: pdfTeX
          severity: info
          text: caption3 2020/01/03 v1.8h caption3 kernel (AR)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty
          log:
            file: Arxiv.log
            range:
              start: 358
              end: 358
        - severity: info
          name: pdfTeX
          category: Package caption3
          text: 'TeX engine: e-TeX'
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty
            range:
              start: 61
              end: 61
          log:
            file: Arxiv.log
            range:
              start: 359
              end: 359
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Standard document class detected.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty
          log:
            file: Arxiv.log
            range:
              start: 367
              end: 367
        - severity: info
          name: pdfTeX
          category: Package caption
          text: float package is loaded.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: Arxiv.log
            range:
              start: 371
              end: 371
        - severity: info
          name: pdfTeX
          category: Package caption
          text: hyperref package is loaded.
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
          log:
            file: Arxiv.log
            range:
              start: 372
              end: 372
        - name: pdfTeX
          severity: info
          text: expl3 2020-03-06 L3 programming layer (loader)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/l3kernel/expl3.sty
          log:
            file: Arxiv.log
            range:
              start: 389
              end: 389
        - name: pdfTeX
          severity: info
          text: xparse 2020-03-06 L3 Experimental document command parser
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
          log:
            file: Arxiv.log
            range:
              start: 395
              end: 395
        - name: pdfTeX
          severity: info
          text: lipsum 2019/01/02 v2.2 150 paragraphs of Lorem Ipsum dummy text
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.sty
          log:
            file: Arxiv.log
            range:
              start: 401
              end: 401
        - name: pdfTeX
          severity: info
          text: epsfig 2017/06/25 v1.7b (e)psfig emulation (SPQR)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/epsfig.sty
          log:
            file: Arxiv.log
            range:
              start: 405
              end: 405
        - name: pdfTeX
          severity: info
          text: epstopdf 2020-01-24 v2.11 Conversion with epstopdf on the fly (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty
          log:
            file: Arxiv.log
            range:
              start: 409
              end: 409
        - name: pdfTeX
          severity: info
          text: grfext 2019/12/03 v1.3 Manage graphics extensions (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/grfext/grfext.sty
          log:
            file: Arxiv.log
            range:
              start: 411
              end: 411
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
          log:
            file: Arxiv.log
            range:
              start: 413
              end: 413
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
            range:
              start: 485
              end: 485
          log:
            file: Arxiv.log
            range:
              start: 414
              end: 415
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
            range:
              start: 504
              end: 504
          log:
            file: Arxiv.log
            range:
              start: 416
              end: 419
        - name: pdfTeX
          severity: info
          text: ulem 2019/11/18
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/generic/ulem/ulem.sty
          log:
            file: Arxiv.log
            range:
              start: 432
              end: 432
        - name: pdfTeX
          severity: info
          text: xr 2019/07/22 v5.05 eXternal References (DPC)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/xr.sty
          log:
            file: Arxiv.log
            range:
              start: 435
              end: 435
        - name: pdfTeX
          severity: info
          text: >-
            fancyhdr 2019/01/31 v3.10 Extensive control of page headers and
            footers
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty
          log:
            file: Arxiv.log
            range:
              start: 437
              end: 438
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OT1+lmr
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 450
              end: 451
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OML+lmm
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 455
              end: 456
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OMS+lmsy
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 460
              end: 461
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OMX+lmex
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 465
              end: 466
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: External font `lmex10' loaded for size <10>.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 470
              end: 471
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: External font `lmex10' loaded for size <7>.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 472
              end: 473
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: External font `lmex10' loaded for size <5>.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 474
              end: 475
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msa
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 476
              end: 477
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msb
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 117
              end: 117
          log:
            file: Arxiv.log
            range:
              start: 481
              end: 482
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 495
              end: 496
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 497
              end: 498
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 499
              end: 500
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 501
              end: 502
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for TS1/cmr/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 503
              end: 504
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 505
              end: 506
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 507
              end: 508
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for PD1/pdf/m/n ... okay
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 509
              end: 510
        - severity: info
          name: pdfTeX
          category: Package hyperref
          text: Link coloring OFF
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 560
              end: 560
        - name: pdfTeX
          severity: info
          text: nameref 2019/09/16 v2.46 Cross-referencing by name of section
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
          log:
            file: Arxiv.log
            range:
              start: 562
              end: 562
        - name: pdfTeX
          severity: info
          text: refcount 2019/12/15 v3.6 Data extraction from label references (HO)
          source:
            file: /usr/local/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty
          log:
            file: Arxiv.log
            range:
              start: 564
              end: 564
        - name: pdfTeX
          severity: info
          text: gettitlestring 2019/12/15 v1.6 Cleanup title references (HO)
          source:
            file: >-
              /usr/local/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
          log:
            file: Arxiv.log
            range:
              start: 568
              end: 568
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ref
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 572
              end: 572
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \pageref
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 573
              end: 573
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nameref
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 154
              end: 154
          log:
            file: Arxiv.log
            range:
              start: 574
              end: 574
        - severity: info
          name: pdfTeX
          category: Package caption
          text: Begin \AtBeginDocument code.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 583
              end: 583
        - severity: info
          name: pdfTeX
          category: Package caption
          text: subfig package v1.3 is loaded.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 584
              end: 584
        - severity: info
          name: pdfTeX
          category: Package caption
          text: End \AtBeginDocument code.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 585
              end: 585
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OT1+lmtt
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 323
              end: 323
          log:
            file: Arxiv.log
            range:
              start: 591
              end: 592
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'TransX.pdf used Requested size: 177.06415pt x 177.06415pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 398
              end: 398
          log:
            file: Arxiv.log
            range:
              start: 599
              end: 600
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Data.pdf used Requested size: 151.76816pt x 133.70049pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 780
              end: 780
          log:
            file: Arxiv.log
            range:
              start: 606
              end: 607
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Datasheeps.pdf used Requested size: 151.76816pt x 136.71176pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 781
              end: 781
          log:
            file: Arxiv.log
            range:
              start: 611
              end: 612
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsStepLength.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 787
              end: 787
          log:
            file: Arxiv.log
            range:
              start: 616
              end: 617
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsTurning.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 788
              end: 788
          log:
            file: Arxiv.log
            range:
              start: 621
              end: 622
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsCoordX.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 789
              end: 789
          log:
            file: Arxiv.log
            range:
              start: 626
              end: 627
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsCoordY.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 790
              end: 790
          log:
            file: Arxiv.log
            range:
              start: 631
              end: 632
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: External font `lmex10' loaded for size <8>.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 915
              end: 915
          log:
            file: Arxiv.log
            range:
              start: 634
              end: 635
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: External font `lmex10' loaded for size <6>.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 915
              end: 915
          log:
            file: Arxiv.log
            range:
              start: 636
              end: 637
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OT1+lmss
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 953
              end: 953
          log:
            file: Arxiv.log
            range:
              start: 647
              end: 648
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Turn1.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 989
              end: 989
          log:
            file: Arxiv.log
            range:
              start: 655
              end: 656
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Step1.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 990
              end: 990
          log:
            file: Arxiv.log
            range:
              start: 660
              end: 661
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Turn2.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 991
              end: 991
          log:
            file: Arxiv.log
            range:
              start: 665
              end: 666
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Step2.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 992
              end: 992
          log:
            file: Arxiv.log
            range:
              start: 670
              end: 671
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'TimeBehav_05_V2.pdf used Requested size: 151.76816pt x 136.71176pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1002
              end: 1002
          log:
            file: Arxiv.log
            range:
              start: 675
              end: 676
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'TimeBehav_1_V2.pdf used Requested size: 151.76816pt x 136.71176pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1004
              end: 1004
          log:
            file: Arxiv.log
            range:
              start: 680
              end: 681
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost1.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1016
              end: 1016
          log:
            file: Arxiv.log
            range:
              start: 685
              end: 686
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost2.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1017
              end: 1017
          log:
            file: Arxiv.log
            range:
              start: 690
              end: 691
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost3.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1018
              end: 1018
          log:
            file: Arxiv.log
            range:
              start: 695
              end: 696
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost4.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1019
              end: 1019
          log:
            file: Arxiv.log
            range:
              start: 700
              end: 701
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost5.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1020
              end: 1020
          log:
            file: Arxiv.log
            range:
              start: 705
              end: 706
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Behav_05_0.pdf used Requested size: 172.00032pt x 154.93675pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1096
              end: 1096
          log:
            file: Arxiv.log
            range:
              start: 716
              end: 717
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'Behav_05_1.pdf used Requested size: 172.00032pt x 154.93675pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1097
              end: 1097
          log:
            file: Arxiv.log
            range:
              start: 721
              end: 722
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsTurning_k1.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1111
              end: 1111
          log:
            file: Arxiv.log
            range:
              start: 726
              end: 727
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsTurning_k2.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1112
              end: 1112
          log:
            file: Arxiv.log
            range:
              start: 731
              end: 732
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsTurning_k1_OU.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1119
              end: 1119
          log:
            file: Arxiv.log
            range:
              start: 736
              end: 737
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'ObsTurning_k2_OU.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1120
              end: 1120
          log:
            file: Arxiv.log
            range:
              start: 741
              end: 742
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost_DWR1.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1146
              end: 1146
          log:
            file: Arxiv.log
            range:
              start: 749
              end: 750
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost_DWR2.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1147
              end: 1147
          log:
            file: Arxiv.log
            range:
              start: 754
              end: 755
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'DataPost_DWR3.pdf used Requested size: 126.47218pt x 113.92531pt.'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1148
              end: 1148
          log:
            file: Arxiv.log
            range:
              start: 759
              end: 760
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `BeforeClearDocument'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1233
              end: 1233
          log:
            file: Arxiv.log
            range:
              start: 783
              end: 783
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AfterLastShipout'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1233
              end: 1233
          log:
            file: Arxiv.log
            range:
              start: 785
              end: 785
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtVeryEndDocument'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1233
              end: 1233
          log:
            file: Arxiv.log
            range:
              start: 789
              end: 789
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Executing hook `AtEndAfterFileList'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1233
              end: 1233
          log:
            file: Arxiv.log
            range:
              start: 790
              end: 790
        - severity: info
          name: pdfTeX
          category: Package rerunfilecheck
          text: >-
            File `Arxiv.out' has not changed. Checksum:
            07FD0904363558F65AA56E010A2D8E6B;682.
          source:
            file: /Users/gianlucamastrantonio/Dropbox
          log:
            file: Arxiv.log
            range:
              start: 792
              end: 793
        - severity: info
          name: pdfTeX
          category: Package atveryend
          text: Empty hook `AtVeryVeryEnd'
          source:
            file: /Users/gianlucamastrantonio/Dropbox
            range:
              start: 1233
              end: 1233
          log:
            file: Arxiv.log
            range:
              start: 794
              end: 794
      inputs: []
      outputs:
        - Arxiv.pdf
      calls: []
    type: ParsedLaTeXLog
  Arxiv.log:
    timeStamp: 2020-12-06T12:24:55.457Z
    jobNames: []
    hash: btm/lz0+6csArrqpEn7gjz8KELH/k2CYwHjB6Z6WYPs=
    type: LaTeXLog
    subType: pdfTeX
  Arxiv.pdf:
    timeStamp: 2020-12-06T12:24:55.450Z
    jobNames: []
    hash: 6ghdr1Lqp9PdhnTLkJ1DogS1IJ3XUzMnAy5M5fpsWbE=
    type: PortableDocumentFormat
  Arxiv.aux:
    timeStamp: 2020-12-06T12:24:54.676Z
    jobNames: []
    hash: 9LhLoCpdpo1xEz9KzLv+rNf+rDz1LzA4UcOt01lbuRg=
    type: LaTeXAuxilary
  Arxiv.fls:
    timeStamp: 2020-12-06T12:24:55.375Z
    jobNames: []
    hash: DuZM4xCf+n/VjH4IswDybRnwisVosmnWWei5hgy4BZw=
    type: FileListing
  Arxiv.synctex.gz:
    timeStamp: 2020-12-06T12:24:55.453Z
    jobNames: []
    hash: 8stVB836JpqUdzrMHt9tiWqas8M0SenQrSg2ekh6CTU=
    type: SyncTeX
  Arxiv.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-12-06T12:24:51.741Z
    jobNames: []
    value:
      commands:
        - relax
        - providecommand
        - providecommand
        - HyperFirstAtBeginDocument
        - global
        - gdef
        - global
        - gdef
        - gdef
        - AtEndDocument
        - let
        - let
        - fi
        - fi
        - global
        - gdef
        - providecommand
        - providecommand
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - providecommand
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
    type: ParsedLaTeXAuxilary
  Arxiv.blg-ParsedBibTeXLog:
    timeStamp: 2020-12-06T12:24:46.300Z
    jobNames: []
    value:
      messages: []
      inputs:
        - Arxiv.aux
        - natbib.bst
        - all.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathex.enc:
    timeStamp: 2008-02-09T01:31:59.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathit.enc:
    timeStamp: 2008-02-09T01:31:59.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathsy.enc:
    timeStamp: 2008-02-09T01:31:59.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rm.enc:
    timeStamp: 2008-02-09T01:31:59.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rmtt.enc:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2019-12-25T00:54:09.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy10.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy5.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy7.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmex10.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi10.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi5.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi6.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi7.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi8.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib10.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib5.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib7.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy10.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy5.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy6.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy7.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy8.tfm:
    timeStamp: 2006-05-20T02:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx10.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx12.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx5.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx6.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx7.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx8.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx9.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr10.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr12.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr17.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr5.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr6.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr7.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr8.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr9.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmri10.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmss10.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt10.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt8.tfm:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx10.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx12.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx7.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx9.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmex10.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi10.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi5.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi7.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib10.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib7.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr10.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr12.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr17.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr5.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr6.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr7.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr8.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr9.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmri10.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmss10.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy10.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy5.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy7.pfb:
    timeStamp: 2009-09-30T00:08:58.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt10.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt8.pfb:
    timeStamp: 2009-10-09T23:02:41.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2016-04-22T22:14:39.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty:
    timeStamp: 2019-12-06T23:22:46.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty:
    timeStamp: 2019-12-17T23:29:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty:
    timeStamp: 2019-12-10T22:14:10.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/epsf/epsf.sty:
    timeStamp: 2011-02-19T00:39:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty:
    timeStamp: 2019-12-17T23:27:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty:
    timeStamp: 2019-12-17T23:27:03.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty:
    timeStamp: 2020-03-07T21:40:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty:
    timeStamp: 2019-11-01T21:55:07.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty:
    timeStamp: 2019-12-04T22:47:08.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty:
    timeStamp: 2019-12-17T23:24:25.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty:
    timeStamp: 2019-12-20T21:54:04.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty:
    timeStamp: 2019-12-17T23:22:24.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty:
    timeStamp: 2019-12-17T23:21:23.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty:
    timeStamp: 2019-12-10T22:11:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/ulem/ulem.sty:
    timeStamp: 2020-01-10T21:42:03.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty:
    timeStamp: 2019-12-17T23:17:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty:
    timeStamp: 2019-12-12T22:59:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty:
    timeStamp: 2019-12-17T23:29:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/base/article.cls:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXClass
  /usr/local/texlive/2020/texmf-dist/tex/latex/base/size10.clo:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty:
    timeStamp: 2020-01-04T22:04:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty:
    timeStamp: 2020-01-04T22:04:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty:
    timeStamp: 2020-01-25T22:23:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty:
    timeStamp: 2020-01-25T22:23:53.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty:
    timeStamp: 2019-01-31T22:39:45.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/float/float.sty:
    timeStamp: 2006-01-12T23:55:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty:
    timeStamp: 2020-01-02T22:07:32.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2016-04-06T21:37:33.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2016-06-14T22:41:10.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2020-03-24T20:52:52.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/epsfig.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/grfext/grfext.sty:
    timeStamp: 2019-12-04T22:49:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty:
    timeStamp: 2020-01-28T22:33:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hpdftex.def:
    timeStamp: 2020-01-21T21:42:42.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty:
    timeStamp: 2020-01-21T21:42:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty:
    timeStamp: 2020-01-21T21:42:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def:
    timeStamp: 2020-01-21T21:42:42.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty:
    timeStamp: 2019-11-30T22:19:04.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def:
    timeStamp: 2020-03-12T20:28:20.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/l3kernel/expl3.sty:
    timeStamp: 2020-03-06T21:32:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/l3packages/xparse/xparse.sty:
    timeStamp: 2020-03-06T21:32:34.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2010-07-13T16:52:39.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty:
    timeStamp: 2019-12-04T22:46:05.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex:
    timeStamp: 2019-01-05T22:42:50.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.sty:
    timeStamp: 2019-01-04T21:50:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omllmm.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omslmsy.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omxlmex.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmr.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmss.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmtt.fd:
    timeStamp: 2009-11-04T00:58:22.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty:
    timeStamp: 2020-03-24T20:50:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mhsetup.sty:
    timeStamp: 2020-03-24T20:50:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/multirow/multirow.sty:
    timeStamp: 2019-05-31T21:45:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty:
    timeStamp: 2019-11-24T21:44:23.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/preprint/authblk.sty:
    timeStamp: 2013-05-13T23:43:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/psfrag/psfrag.sty:
    timeStamp: 2006-01-13T00:03:41.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty:
    timeStamp: 2019-12-17T23:20:09.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty:
    timeStamp: 2019-12-06T23:16:27.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/subfig/subfig.sty:
    timeStamp: 2006-09-18T13:29:42.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/tools/xr.sty:
    timeStamp: 2020-02-02T22:42:01.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/url/url.sty:
    timeStamp: 2013-12-31T23:17:24.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2016-05-11T21:29:20.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2020/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2020-03-01T22:41:34.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-var/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2020-04-07T19:37:19.000Z
    jobNames: []
  /usr/local/texlive/2020/texmf-var/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2020-08-09T16:26:53.182Z
    jobNames: []
  /usr/local/texlive/2020/texmf.cnf:
    timeStamp: 2020-04-07T19:37:11.000Z
    jobNames: []
  Arxiv.out:
    timeStamp: 2020-12-06T12:24:54.684Z
    jobNames: []
    hash: eY5hTJbQ4xjC+6RdLP6+blJA5y/E7ZPEoGAy6jJD1t4=
    type: OUT
  Behav_05_0.pdf:
    timeStamp: 2020-06-12T15:15:18.946Z
    jobNames: []
    hash: rPjt6lwo/iAXzZeNnkpa7J8pG/JXk1ZZSfujA3D3EBs=
    type: PortableDocumentFormat
  Behav_05_1.pdf:
    timeStamp: 2020-06-12T15:15:20.454Z
    jobNames: []
    hash: /D2dgWXpzC7vxmol9sHESOcBUPvZw/3y0YyyX5WdjOg=
    type: PortableDocumentFormat
  Data.pdf:
    timeStamp: 2020-06-12T13:52:45.432Z
    jobNames: []
    hash: F16Bwb2cRAQ94IHIfYlCwggATGmQJyMrXKb16xm7MTI=
    type: PortableDocumentFormat
  DataPost1.pdf:
    timeStamp: 2020-06-12T13:54:57.306Z
    jobNames: []
    hash: 8QVvqze+7ZVOxFA2uEI7Zc20wJqa4epVIVepyGphxOM=
    type: PortableDocumentFormat
  DataPost2.pdf:
    timeStamp: 2020-06-12T13:54:57.431Z
    jobNames: []
    hash: XP48M0VZvMMBB0FVMTBmCNheWJxDsozkSBsXknFhcM0=
    type: PortableDocumentFormat
  DataPost3.pdf:
    timeStamp: 2020-06-12T13:54:57.553Z
    jobNames: []
    hash: PtWecgKbiV2yvzVwECTsUYhfHVYIF9tgBsLAHVDlVu8=
    type: PortableDocumentFormat
  DataPost4.pdf:
    timeStamp: 2020-12-04T11:43:36.475Z
    jobNames: []
    hash: m70Qk+0wJgmZUQ1emIk3k2RfV0RGhFMhw2WXrxiY2io=
    type: PortableDocumentFormat
  DataPost5.pdf:
    timeStamp: 2020-12-04T11:43:36.580Z
    jobNames: []
    hash: dGHHESIUsjU938CBhoA/qsB5wg+9Z+QV+o8Z2BheX6s=
    type: PortableDocumentFormat
  DataPost_DWR1.pdf:
    timeStamp: 2020-06-12T14:50:57.162Z
    jobNames: []
    hash: HsEeVl5L7bfTKsOFhjUfH+AeWL3E8fdSoYdNtZ3b73s=
    type: PortableDocumentFormat
  DataPost_DWR2.pdf:
    timeStamp: 2020-06-12T14:50:57.305Z
    jobNames: []
    hash: AAKVJylfGI+HpA2f7woKD+PL7APwAkgmn4iaLA9oyHE=
    type: PortableDocumentFormat
  DataPost_DWR3.pdf:
    timeStamp: 2020-06-12T14:50:57.448Z
    jobNames: []
    hash: 09MLEw6GPq/9YTndJed7ZhAlibV40j/SMkPFOLIXXYI=
    type: PortableDocumentFormat
  Datasheeps.pdf:
    timeStamp: 2020-06-12T13:52:48.707Z
    jobNames: []
    hash: QJ4wRdMvF+2sc5jYW8T8twn+tBQuxdkzuewnQttHa2M=
    type: PortableDocumentFormat
  ObsCoordX.pdf:
    timeStamp: 2020-06-12T13:52:47.260Z
    jobNames: []
    hash: bLFvz9ZwbBEnjCCwMVIUYEOyVj12qzNGn+hj3lI0Lpo=
    type: PortableDocumentFormat
  ObsCoordY.pdf:
    timeStamp: 2020-06-12T13:52:47.752Z
    jobNames: []
    hash: JzCWaES+Bx1JI0CmX2XZ0qLcUaviCTLhVhtFcADkMBk=
    type: PortableDocumentFormat
  ObsStepLength.pdf:
    timeStamp: 2020-06-12T13:52:46.607Z
    jobNames: []
    hash: Y4J/rcRuSjS7oXK2lraiR3rQUNuc8gmK/SsTPsIl0G8=
    type: PortableDocumentFormat
  ObsTurning.pdf:
    timeStamp: 2020-06-12T13:52:46.766Z
    jobNames: []
    hash: gZLmJdB5zA7E2xSDSEDIz/UOIwk4s6Y4NBAE/g9GZ1Q=
    type: PortableDocumentFormat
  ObsTurning_k1.pdf:
    timeStamp: 2020-11-24T20:10:38.809Z
    jobNames: []
    hash: Zesb9ytoCFeEFuM7woQnmoXixlFsryKxlp0BkoEhHac=
    type: PortableDocumentFormat
  ObsTurning_k1_OU.pdf:
    timeStamp: 2020-12-02T19:21:29.888Z
    jobNames: []
    hash: zyN0uM54UHNqNIgg7280JMj6woSCtc3yXybKCG1wkaw=
    type: PortableDocumentFormat
  ObsTurning_k2.pdf:
    timeStamp: 2020-11-24T20:13:20.188Z
    jobNames: []
    hash: EJO7Pr/2FJcrQyWBureJnZBRfJK8Y/Uzuu1tUcMB3ws=
    type: PortableDocumentFormat
  ObsTurning_k2_OU.pdf:
    timeStamp: 2020-12-02T19:21:31.500Z
    jobNames: []
    hash: zIC2aatkq+ktvEsynfhXY39MkLE5CXJul+kUHbW77y8=
    type: PortableDocumentFormat
  Step1.pdf:
    timeStamp: 2020-06-12T14:49:38.467Z
    jobNames: []
    hash: jGB5ixNJ29RMts8YNyc9m/ClUWGw+OcWIomGbSIOLZg=
    type: PortableDocumentFormat
  Step2.pdf:
    timeStamp: 2020-06-12T15:14:59.992Z
    jobNames: []
    hash: /aKlDXK5cXZzYA+3n3B25TMlYi7bo7mrrlDtlqlt5Bw=
    type: PortableDocumentFormat
  TimeBehav_05_V2.pdf:
    timeStamp: 2020-06-12T15:15:28.869Z
    jobNames: []
    hash: 3z3xV/YRFhitfmDtdS6AGaBUoeKdBI3L7kOqu85DFbs=
    type: PortableDocumentFormat
  TimeBehav_1_V2.pdf:
    timeStamp: 2020-06-12T15:15:31.128Z
    jobNames: []
    hash: iW8prXf3HoXaXEjILUAx5id8i1J/dGJuP/c+q4Ld0JU=
    type: PortableDocumentFormat
  TransX.pdf:
    timeStamp: 2020-06-12T13:52:11.407Z
    jobNames: []
    hash: xwA/iU/92uWIzY5HpsEcnlulNxhMhnusrc/Yr3/wbFU=
    type: PortableDocumentFormat
  Turn1.pdf:
    timeStamp: 2020-06-12T14:49:37.973Z
    jobNames: []
    hash: BVWh3hGt2PM5tigc/lJJQosDOhJVj1oNjFTR7w9sAyg=
    type: PortableDocumentFormat
  Turn2.pdf:
    timeStamp: 2020-06-12T15:14:59.129Z
    jobNames: []
    hash: RS38a28AoZjDFZi90BLqhNb8/dQjfB3kqjGGCvKeOb0=
    type: PortableDocumentFormat
  natbib.sty:
    timeStamp: 2005-08-30T12:16:06.000Z
    jobNames: []
    hash: X1+LKlOFUBgXJonMVxgECs/3nAkcQzB2GvpcXZfJ7LM=
    type: LaTeXStyle
  Arxiv.bbl:
    timeStamp: 2020-12-06T12:24:52.320Z
    jobNames: []
    hash: yLmZRufLFIH1GmuWJljFugUWEGjnTmtUZHSldWSuTDs=
  Arxiv.blg:
    timeStamp: 2020-12-06T12:24:52.320Z
    jobNames: []
    hash: ST/kf+wrGabLGIwjY11Y0LcQCICPixgho4gkPvkLnG0=
    type: BibTeXLog
    subType: BibTeX
  natbib.bst:
    timeStamp: 2010-02-16T09:07:17.000Z
    jobNames: []
    hash: tZZ8r9HFPTA31+stZpyEIETHrNCtuZj5YC3kp4UifNM=
    type: BibTeXStyle
  all.bib:
    timeStamp: 2020-11-17T19:59:16.216Z
    jobNames: []
    hash: 3krywFsLNA3qYGthd2EK9eF17+mdgFqdj1Pgtu+eAN4=
    type: BibTeXFile
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: Arxiv.yaml-ParsedYAML
        type: default
      - file: Arxiv.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: >-
          /Users/gianlucamastrantonio/Library/Application
          Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: Arxiv.yaml-ParsedYAML
        type: default
      - file: Arxiv.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: >-
          /Users/gianlucamastrantonio/Library/Application
          Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: >-
          /Users/gianlucamastrantonio/Library/Application
          Support/dicy/config.yaml
        type: default
    outputs:
      - file: >-
          /Users/gianlucamastrantonio/Library/Application
          Support/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - Arxiv.tex
    inputs:
      - file: Arxiv.tex
        type: default
    outputs:
      - file: Arxiv.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - Arxiv.tex
    inputs:
      - file: Arxiv.tex
        type: default
      - file: Arxiv.fls-ParsedFileListing
        type: default
      - file: Arxiv.log-ParsedLaTeXLog
        type: default
      - file: Arxiv.aux
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathex.enc
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathit.enc
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-mathsy.enc
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rm.enc
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/enc/dvips/lm/lm-rmtt.enc
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/latex-fonts/lasy6.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmbsy7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmex10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi6.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmi8.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmmib7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy6.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/lmsy8.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx12.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx6.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx8.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmbx9.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr12.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr17.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr5.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr6.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr7.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr8.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmr9.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmri10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmss10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt10.tfm
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/tfm/public/lm/rm-lmtt8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx12.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx7.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmbx9.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmex10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi5.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmi7.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmmib7.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr12.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr17.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr5.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr6.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr7.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr8.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmr9.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmri10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmss10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy5.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmsy7.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt10.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/fonts/type1/public/lm/lmtt8.pfb
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/epsf/epsf.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/generic/ulem/ulem.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/base/article.cls
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/base/size10.clo
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/fancyhdr/fancyhdr.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/float/float.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/epsfig.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/grfext/grfext.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hpdftex.def
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/l3kernel/expl3.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lipsum/lipsum.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/lmodern.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omllmm.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omslmsy.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/omxlmex.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmr.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmss.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/lm/ot1lmtt.fd
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mathtools.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/mathtools/mhsetup.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/multirow/multirow.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/preprint/authblk.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/psfrag/psfrag.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty
        type: default
      - file: >-
          /usr/local/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/subfig/subfig.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/calc.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/tools/xr.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/url/url.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/local/texlive/2020/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /usr/local/texlive/2020/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /usr/local/texlive/2020/texmf-var/web2c/pdftex/pdflatex.fmt
        type: default
      - file: /usr/local/texlive/2020/texmf.cnf
        type: default
      - file: Arxiv.out
        type: default
      - file: Behav_05_0.pdf
        type: default
      - file: Behav_05_1.pdf
        type: default
      - file: Data.pdf
        type: default
      - file: DataPost1.pdf
        type: default
      - file: DataPost2.pdf
        type: default
      - file: DataPost3.pdf
        type: default
      - file: DataPost4.pdf
        type: default
      - file: DataPost5.pdf
        type: default
      - file: DataPost_DWR1.pdf
        type: default
      - file: DataPost_DWR2.pdf
        type: default
      - file: DataPost_DWR3.pdf
        type: default
      - file: Datasheeps.pdf
        type: default
      - file: ObsCoordX.pdf
        type: default
      - file: ObsCoordY.pdf
        type: default
      - file: ObsStepLength.pdf
        type: default
      - file: ObsTurning.pdf
        type: default
      - file: ObsTurning_k1.pdf
        type: default
      - file: ObsTurning_k1_OU.pdf
        type: default
      - file: ObsTurning_k2.pdf
        type: default
      - file: ObsTurning_k2_OU.pdf
        type: default
      - file: Step1.pdf
        type: default
      - file: Step2.pdf
        type: default
      - file: TimeBehav_05_V2.pdf
        type: default
      - file: TimeBehav_1_V2.pdf
        type: default
      - file: TransX.pdf
        type: default
      - file: Turn1.pdf
        type: default
      - file: Turn2.pdf
        type: default
      - file: natbib.sty
        type: default
      - file: Arxiv.bbl
        type: default
    outputs:
      - file: Arxiv.pdf
        type: target
      - file: Arxiv.aux
        type: default
      - file: Arxiv.fls
        type: default
      - file: Arxiv.log
        type: default
      - file: Arxiv.synctex.gz
        type: target
      - file: Arxiv.out
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - Arxiv.tex
    inputs:
      - file: Arxiv.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - Arxiv.log-ParsedLaTeXLog
    inputs:
      - file: Arxiv.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - Arxiv.log
    inputs:
      - file: Arxiv.log
        type: default
    outputs:
      - file: Arxiv.log-ParsedLaTeXLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - Arxiv.log
    inputs:
      - file: Arxiv.log
        type: default
    outputs:
      - file: Arxiv.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - Arxiv.aux
    inputs:
      - file: Arxiv.aux
        type: default
    outputs:
      - file: Arxiv.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - Arxiv.fls
    inputs:
      - file: Arxiv.fls
        type: default
    outputs:
      - file: Arxiv.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - Arxiv.aux
      - Arxiv.aux-ParsedLaTeXAuxilary
    inputs:
      - file: Arxiv.aux
        type: default
      - file: Arxiv.aux-ParsedLaTeXAuxilary
        type: default
      - file: Arxiv.log-ParsedLaTeXLog
        type: default
      - file: Arxiv.blg-ParsedBibTeXLog
        type: default
      - file: natbib.bst
        type: default
      - file: all.bib
        type: default
    outputs:
      - file: Arxiv.bbl
        type: default
      - file: Arxiv.blg
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - Arxiv.blg-ParsedBibTeXLog
    inputs:
      - file: Arxiv.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - Arxiv.blg
    inputs:
      - file: Arxiv.blg
        type: default
    outputs:
      - file: Arxiv.blg-ParsedBibTeXLog
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - Arxiv.blg
    inputs:
      - file: Arxiv.blg
        type: default
    outputs:
      - file: Arxiv.blg-ParsedBibTeXLog
        type: default

